Path Signatures for Diversity in Probabilistic Trajectory Optimisation

Motion planning can be cast as a trajectory optimisation problem where a cost is minimised as a function of the trajectory being generated. In complex environments with several obstacles and complicated geometry, this optimisation problem is usually difficult to solve and prone to local minima. However, recent advancements in computing hardware allow for parallel trajectory optimisation where multiple solutions are obtained simultaneously, each initialised from a different starting point. Unfortunately, without a strategy preventing two solutions to collapse on each other, naive parallel optimisation can suffer from mode collapse diminishing the efficiency of the approach and the likelihood of finding a global solution. In this paper we leverage on recent advances in the theory of rough paths to devise an algorithm for parallel trajectory optimisation that promotes diversity over the range of solutions, therefore avoiding mode collapses and achieving better global properties. Our approach builds on path signatures and Hilbert space representations of trajectories, and connects parallel variational inference for trajectory estimation with diversity promoting kernels. We empirically demonstrate that this strategy achieves lower average costs than competing alternatives on a range of problems, from 2D navigation to robotic manipulators operating in cluttered environments.

==> fig/particle_maze_config.yaml <==
---
sim_params:
  warm_up: 0
  steps: 300
  episodes: 20

exp_params:
  horizon: 30
  n_policies: 30
  action_samples: 10
  params_samples: 0
  alpha: 1
  learning_rate: 1.0
  ctrl_sigma: 5
  ctrl_dim: 2
  opt_steps: 2
  stein_sampler: SVGD
  likelihood: ExponentiatedUtility
  kernel: signature
  dyadic_order: 3
  use_mpf: false
  prior_sigma: 1
  weighted_prior: false
  dyn_prior: Normal
  dyn_prior_arg1: 2
  dyn_prior_arg2: 0.1
  # dyn_prior: Uniform
  # dyn_prior_arg1: 1
  # dyn_prior_arg2: 1
  extra_load: 1.0
  mpf_n_particles: 50
  mpf_steps: 20
  mpf_log_space: True
  mpf_learning_rate: 0.01
  mpf_bandwidth: 0.5
  mpf_bandwidth_scaling: 1.0
  mpf_obs_std: 0.1

env_params:
  dt: 0.015
  control_type: acceleration
  noise_std: [0.1, 0.1]
  init_state: [-1.8, -1.8, 0, 0]
  target_state: [1.8, 1.8, 0, 0]
  can_crash: true
  with_obstacle: true
  deterministic: true
  cost_params:
    w_qpos: 0.5
    w_qvel: 0.25
    w_ctrl: 0.2
    w_obs: 1.0e+6
    w_qpos_T: 1.0e+3
    w_qvel_T: 0.1
  obst_preset: sm_grid_4x4
  obst_width: 0.6
  max_speed: 5
  max_accel:
  map_cell_size: 0.01
  map_size: [4, 4]
  map_type: direct
